Comprehensive Review of Deep Unfolding Techniques for Next-Generation Wireless Communication Systems

The application of machine learning in wireless communications has been extensively explored, with deep unfolding emerging as a powerful model-based technique. Deep unfolding enhances interpretability by transforming complex iterative algorithms into structured layers of deep neural networks (DNNs). This approach seamlessly integrates domain knowledge with deep learning (DL), leveraging the strengths of both methods to simplify complex signal processing tasks in communication systems. To provide a solid foundation, we first present a brief overview of DL and deep unfolding. We then explore the applications of deep unfolding in key areas, including signal detection, channel estimation, beamforming design, decoding for error-correcting codes, sensing and communication, power allocation, and security. Each section focuses on a specific task, highlighting its significance in emerging 6G technologies and reviewing recent advancements in deep unfolding-based solutions. Finally, we discuss the challenges associated with developing deep unfolding techniques and propose potential improvements to enhance their applicability across diverse wireless communication scenarios.

==> ber_all.txt <==
x       y1  	       y2  	            y3 			     y4 			           y5
0      0.4084375	   0.2203125        0.2409375       0.1825                   0.340625  
2      0.3890625	   0.18078125 	    0.18984375      0.1360417                0.29984375
4      0.35109375	   0.13703125	    0.14109375      0.09265625               0.25640625        
6      0.331875	       0.09953125   	0.09515625      0.054375                 0.20953125
8      0.288125	       0.0728125        0.0640625       0.035243056              0.13765625    
10     0.24859375      0.04984375	    0.0421875       0.020034723             0.03734375
12     0.21171875      0.0328125        0.023125        0.01129167               0.005625
14     0.1759375       0.0185625        0.0103125       0.005121794871795        0.0003125
16     0.13046875      0.01109375       0.005           0.00196                  0
18     0.09109375      0.00640625       0.002125        0.00068981481481481      0
20     0.06515625      0.0028125        0.0009375       0.0002083333333332       0
